Imperative Functional Programs that Explain their Work

Program slicing provides explanations that illustrate how program outputs were produced from inputs. We build on an approach introduced in prior work by Perera et al., where dynamic slicing was defined for pure higher-order functional programs as a Galois connection between lattices of partial inputs and partial outputs. We extend this approach to imperative functional programs that combine higher-order programming with references and exceptions. We present proofs of correctness and optimality of our approach and a proof-of-concept implementation and experimental evaluation.

==> reviews/preliminary_A.txt <==
Paper summary

This work is about "slicing" a program, taking as input the execution trace T of
a particular run of the program and a result v (or some parts of the result),
and returning a partial description of the program, omitting all the parts of
the code that did not contribute to the result v during the run of T. A previous
work on pure program proposed a methodology to precisely specify how such a
slicing mechanism work; considering partial programs, traces and results as
programs/traces/results with holes, we can easily define a partial
forward-running function that produces a trace and result from a program, and
the specification says that the slicing algorithm, expressed as a
backward-execution function that reconstructs a partial program from a partial
trace and partial output, is "optimal" with respect to the forward-execution
function -- they form a Galois connection for the more-defined order of plugging
content within holes. The present work extends this approach from pure
functional programs to impure ML programs with exceptions and references. One
key idea is that "holes" in a trace should be annotated with the effect of any
program allowed to be plugged in (as a set of touched locations and its
value/exception output channel), for the definedness order to preserve
observable properties of the program. It also mentions a full-fledged
implementation of the algorithm; this demonstrates that the algorithm works on
concrete examples, but also gives space for an interesting discussion of the
distance between the neat formulation on an idealized core language presented in
the paper and the actual implementation on a full-fledged that is not as
well-understood.

Comments to authors

I liked this work. The problem is well-defined, the ideas of the previous work
are very clearly explained (I knew nothing about program slicing before reading
this paper), the solution presented is satisfactory both in theory and in
practice. We can argue on how hard the problem (extension from pure to
references+expressions is) is; I think that it sounds very impressive when one
is thinking of static slicing, but the impurity seems in contrast easier to
handle when working from an effect-annotated dynamic trace. Things always look
easier in retrospect, and I would rather consider that this work is a strong
contribution. One thing that I liked about it is that the solution space is
razor-thin: whenever I thought of an alternative design choice when reading the
paper, I found out a few pages later that it wouldn't have worked. The solution
presented in the paper is really forced on us by the structure of the problem --
once elegantly stated as a Galois connection -- which suggests that it is robust
and will generalize. I strongly recommend accepting the paper.

High-level remarks

I dislike the numeric notation style: it is not possible for remember what [2]
is when reading the paper, recognize other occurrences of the same citation, or
go read the bibliography without breaking the reading flow. I would strongly
recommend using a natbib citation style, with author names and publication year,
instead. (Maybe the proceedings will ask for a less readable style, but I only
care about the preprint I may found online.)

I strongly dislike your choice of notations. If the big-step semantics is a
Downarrow, the partial forward execution (which is exactly a partial version of
the big-step semantics) should be a downarrow, not an arrow looking up! And
making the backward execution relation an arrow looking down is pure evil; there
is no way I would ever remember which of the two thin arrows is what, because
the choice is purely arbitrary. I think this notation should be burned with
fire.

Here is a choice that I would find consistent; feel free to adopt it if you
like, or to pick something else; but please pick something which can be
objectively justified, and include the justification in the article: you could
use \Rightarrow for the big-step semantics, \rightarrow for the forward
execution, and \leftarrow for the backward execution. Note in particular that
with this definition, the "inputs" of the backward execution would be on the
right (ρ,μ,M,U ← T,μ,R), and I think that this would give a nicer notation.

I think that your core language should not have separate "let" and "try"
constructs, but a shared "let-try" construct that does both:

let-try M with
| val x . e₁
| exn y . e₂

(This is equivalent to the Kennedy-Benton "exceptional syntax", but with a
strictly better syntax, consistent with your result notation.) (This is more
minor but you could also factorize the two big-step "case" rules under the form
case(e, inj{i}.T) with i a formal parameter among {1,2}, if you called your
constructors inj{1} and inj{2} instead of inl,inr.)

The figures defining the order relations (3 and 6) are just noise. You should
just give the rule for the hole (it's interesting in particular for traces), and
define the order as the congruence closure of this one relation.

Your remark on the difficulty to scale the current presentation to a
full-fledged language made me think of the work on pretty-big-step semantics,
which was introduced to solve a related problem.

Minor/local remarks

The wording around label/location/reference is inconsistent. On page 8, you
define curly{L} as the "label L", but rather speak of "location" in the rest of
the article -- I have a small preference for "location" but either are fine. On
the other hand, I find calling those l "references", as you do on line 37/38,
fairly weird.

    page 9: there is a typo in the (return e :: ..) rule, \rho is missing in the
    conclusion judgment.

    page 22: "highlighted in grey" is confusing as it looks (at least in
    black-and-white print) exactly like the "masked" terms that are replaced by
    holes in the partial value. Consider underlining or boxing (without a
    background color) instead.

    "It may be fruitful to align our approach to evaluating and slicing partial
    programs with Hazelnut's approach to structured editing." I was not
    particularly convinced by this sentence. I found that your treatment of
    holes fit in a very clear formal framework with well-defined properties
    expected of them; as far as I know, this is not (yet?) the case of holes in
    Hazelnut's work that have a more heuristic nature. If there was any
    relation, if would rather be Hazelnut's treatment of holes aligning with
    yours than the converse.

(Note: the SIGPLAN review policies state that authors are free to use reviews,
in particular to post them publicly. It is not necessary, but you have my
explicit permission to make this review public if you would like.)


==> reviews/preliminary_B.txt <==
Paper summary

This paper demonstrates how dynamic program slicing can be employed to identify
program parts that contribute to a particular (part of a) program output. The
challenge is to obtain a program slice that is as small as possible but still
large enough to not omit any contributing elements. The authors address this
problem by defining a Galois connection between partial programs and partial
values. The partiality in values allows the focus on specific outputs, and he
properties of the lower adjoint of the Galois connection guarantees that a
partial program can be identified that has the desired properties.

This approach has been previously applied to functional programming
languages. This paper extends the approach to functional languages that contain
imperative features, such as references and update operations.

Comments to authors

This is a very well written paper that is easy to follow. Using Galois
connections seems to be a fitting approach to the problem addressed by the
paper.

One aspect that I think should be addressed is the scalability of the presented
approach. How well does the method scale to large programs (assuming one picks
small parts of the output)? Specifically, what is known about the growth rate of
the dynamic slice? Is it constant? Maybe in certain cases? If the slice grows
with the size of the program, is this approach still feasible, or does it
contain too much noise to be of practical use?

Typos

5:10 I think it should be \box\in\downarrow(y) (instead of ↓(y)\downarrow(y)↓(y)).

7:47 in Galois slicing approach -> in the Galois slicing approach

8:24 and recursive functions) -> recursive functions

8:34 finitely-supported -> finitely supported (occurs in several places)

14:14 (Fig. 6) :=ℓ:=\ell:=ℓ -> :=ℓ:=_\ell:=​ℓ​​

14:39 judgment the judgement -> judgment

16:40 determinise -> determine

18:30 "bear careful examination": Do you mean "deserve careful examination"?

18:42 ℓin\ell inℓin -> ℓ∈\ell\inℓ∈

19:37 The outcome for array traces should be val, not ret.

21:30 in section 3 -> in Section 3 (since you also capitalize Figure)

21:33 (raise (raise e) -> (raise (raise e))

23:44 well-typed -> well typed


==> reviews/preliminary_C.txt <==
Paper summary

This paper presents an approach to creating dynamic forward and backward slices
of imperative functional programs that use mutable references and
exceptions. The approach uses notions of optimal slicing and representations of
partial programs, expressions, values, and program traces, to enable
fine-grained exploration of program behaviour.

Comments to authors

I found this paper to be a very interesting read. It is well constructed and
easy to follow (quite nice writing), the motivation was strong, and the
conceptual development was quite clean. The paper builds on prior developments
of Perera et al., who seem to have founded this approach to slicing, but effects
lead to some substantial complications that the paper addresses quite admirably.

The design of iTML to distinguish computations from expressions leads to a clear
explanation, and the implementation section makes clear why this is the right
way to explain the concept though the implementation in a typical ML-like
language must necessarily be more complex without adding any new insights.

My one high-level observation/question about the approach. The Galois connection
between forward and backward slices is fascinating, and it's clear how that
structure is not related to what appears in work on static analysis. However,
the notion of partial expressions and programs, and the according extension of
big-step evaluation, seems like it could be fruitfully considered through the
abstract interpretation viewpoint. In particular, it looks like partial programs
could be interpreted as sets of similarly-shaped programs, forming an anti-tone
Galois connection (since the hole would be greatest in the concrete space though
it is least in the partial program space) between complete-partial orders (one
flipped "upside down"). Then the general forward evaluator might be an
abstraction of the corresponding collecting semantics. Thus there may be an
optimal forward evaluator with respect to the semantics. That's not to say that
you always want one, but having this idea in mind might help with working
through the design considerations discussed at the top of page 7. So my
question: have you thought about this, and if so does it work/help and why or
why not?

Other comments: Introduction: I had no sense of what a "slicing criterion" might
even look like or be based on this section. A sentence that anticipates
intuitively what kinds of criterion arise would help.

Section 1.1: "Our core language differentiates between pure expressions and
computations that may have side effects." Say why: doing so keeps the approach
clear and adapting it to a one-sort language adds noise without insight.

Section 2.1: Among the review of concepts, is "partialisation" new here, or does
it appear in the order theory literature? You might also site Davey and Priestly
here as a guide to a reader who would like to go deeper (assuming that book
corresponds to these definitions).

"A partialisation for a set X is a partial order (P_X,\leq) on a set P_X
\supseteq X such that ... and \downarrow(x) in P_X is a finite lattice..." It
took me a while to understand this definition as it was written, so here is a
suggested expansion.

page 5: "a partial input large enough to compute at least y'" make it clear that
it may not be exact.

page 8: "Big-step seems a natural choice because we are only interested in
slicing a computation after it has terminated." I'm fine with big-step, but this
justification didn't make immediate sense to me. I'm guessing you mean "so we
don't need the extra power that small-step adds for reasoning about
nontermination?"

page 11: Is "Functionality" a term from lattice theory or new here (or from
elsewhere)?

Page 14, line 39: "The forward slicing judgment the judgment" extra "the
judgment"

p. 18: "The (B-Slice-box) rule is applied preferentially whenever
possible". From an implementational-point of view, this makes sense to me, but
mathematically it's a bit loose. Could you define this as a relation first and
then take the function that you want as the least output (naturally you would
have to prove that there is one)? This would affect part (1) of Lemma 4.5 (in a
good way) I think.

p. 22, line 28: "modification of the system"

p. 24, line 38: "qualitative usefulness"


==> reviews/response.txt <==
We thank the reviewers for their constructive and thorough reviews.

# 64A:

> [Use] natbib citation style

We believe this is required for the ICFP final version.  We did not have time to change it before the deadline.

> I *strongly* dislike your choice of notations [which] should be burned[...]

We followed the notation of several previous papers; we are happy to adopt a reasoned alternative.

> a shared "let-try" construct

We appreciate that this would maximize concision, but feel it would come at the expense of clarity.

> factorize the two big-step "case" rules

We are happy to make this change.

> [figures 3 and 6] are just noise

We agree that these figures are straightforward, but some parts deserve to be made explicit; we are happy to move more of the straightforward cases to the appendix.

> pretty-big-step semantics

We had run across this work, but lacked time to investigate further; we will certainly cite it.

# 64B

> How well does the method scale to large programs[?]

Perera et al. [2012] investigated eager, lazy and hybrid tracing strategies for larger/longer-running programs.  Traces (for them and us) increase in size linearly with the execution time.  Our (eager) approach to slicing scales quadratically (cf. Section 6) and it is future work to investigate other, more efficient strategies.

# 64C

> have you thought about [Galois connections between partial expressions/values and sets of complete expressions/values], and if so [what did you think about them]?

This is an open-ended question with no short answer.  We have thought about this, though not in exactly the proposed terms.  In some prior work (e.g. Acar et al. 2013) slicing is defined more "semantically", and minimal slicing becomes undecidable.  For example in our semantics $\Box \times 0$ forward slices to $\Box$, but it has only one possible value, 0, so the semantically minimal backward slice w.r.t. 0 is $\Box \times 0$.  However, if $e(x_1,...,x_n)=0$ is a Diophantine equation and $y\times e(x_1,...,x_n)$  evaluates to 0 for $y=0$ then it is undecidable whether the semantically minimal backward slice of 0 is $\Box \times e(x_1,...,x_n)$ (this holds iff $e(x_1,...,x_n)$ is identically 0, undecidable by Matiyasevitch's theorem)

The suggested relationship between partial expressions and sets of complete expressions does hold, and evaluation on complete expressions should "lift" to evaluation in partial expressions, but it is not clear that it is (or can computably be) exact/optimal, for the same reason as above.  There would also be complications due to exceptions/references.  

In any case this is an intriguing suggestion; thanks.  We are happy to discuss this in the paper.

> is "partialisation" new

We introduced the term; we will signpost this or look for a more standard one.  Perhaps something like "order-enrichment" would be better.

> I'm guessing you mean "[...] nontermination?"

Yes, will clarify.

> "Functionality"

This just means "is a function" - it does not come from lattice theory but we have seen it in PL papers.

> Could you define [backward slicing] as a relation first?

Yes; we're not sure that proving that the needed minimality property would save work, but will look.


==> reviews/responses_by_Janek.txt <==
Review A

> I dislike the numeric notation style (...) I would strongly recommend using a
> natbib citation style

Good point - using natbib style is actually a requirement ("ICFP 2017 papers are
expected to use author-year citations for references to other work.") That being
said, does anyone have an idea how to enable this style? It should be trivial to
do so but it looks like acmart document class messes up with default natbib
settings and commands. There must be some magical incantation to enable natbib
but the usual:

  \usepackage{natbib}
  \bibliographystyle{abbrvnat}

does nothing. I've spent over an hour trying to fix this with no result. I can
spend more time on this but perhaps any of you already knows the answer?


> I strongly dislike your choice of notations.

Not addressed, but I think the reviewer is right. His/her suggestions sound
good.

> I think that your core language should not have separate "let" and "try"
> constructs, but a shared "let-try" construct that does both

I disagree, not addressed. I think forcing user to catch an exception with every
let declaration would: a) clutter the programs written in our language and more
importantly b) make it more difficult to discuss examples when an unexpected
exception is thrown and we want to slice w.r.t.  exception value.


> The figures defining the order relations (3 and 6) are just noise.

Not addressed. I partially agree: most of the rules are straightforward, but
some are not. For example: in Figure 3 IMO it is not obvious that ordering of
store/environment requires the domains to be equal (rather than the domain of
smaller store/environment be included in domain of larger one); in Figure 6 the
first rule is important, but the remaining ones are straightforward.  I guess
the main question here is do we need more space? If so, we could remove these
straightforward rules from the Figures, but otherwise I don't think there is
much harm with leaving Figures 3 and 6 as they are.


> work on pretty-big-step semantics, which was introduced to solve a related
> problem.

Not addressed. I wonder if we should mention pretty-big-step semantics
somewhere?

> The wording around label/location/reference is inconsistent.

Another good point. I think that "labels" are names used to refer to store
"locations" (in other words: location is a place in the store denoted with a
label), while "references" are object-language constructs. Indeed, we are using
terms "label" and "location" interchangeably, but I think this is OK - both
"writing to a label" and "writing to a location" are IMO correct and
equivalent. I have not taken any actions, except replacing "references" with
"labels" in line 38, p.8 as this was indeed incorrect. I would like to hear
others opinion before making more substantial changes around usage of "labels"
and "locations".


> page 9: there is a typo
> page 22: "highlighted in grey" is confusing

Fixed.


> "It may be fruitful to align our approach to evaluating and slicing partial
> programs with Hazelnut's approach to structured editing." I was not
> particularly convinced by this sentence.

Not addressed. Perhaps the reviewer is right by saying we got this point better
than Hazelnut?



Review B:

> One aspect that I think should be addressed is the scalability of the
> presented approach.

Doing this would certainly be a huge task. First of all, does the question of
scalability refer to a theoretical model that we presented or to our
implementation, which is just one of possible instances of our theoretical
model?


> How well does the method scale to large programs

I was hoping that the example with Gauss method will count as "large", but I
suppose the reviewer might mean "real-life programs".


> Specifically, what is known about the growth rate of the dynamic slice? Is it
> constant?

I think this question suggests that the reviewer missed the fact that size of
the trace (I think that's what he means by dynamic slice - we don't use that
term anywhere in the paper) depends on how long the program runs, not how large
the actual source code is. If such a confusion arose than perhaps we could have
been more clear about this?


> does it contain too much noise to be of practical use?

And the truth is we don't really know, because we only tested this on toy
examples...

I fixed the typos, but:


> 5:10 I think it should be \box\in\downarrow(y) (instead of ↓(y)).

Um... I think it is \box\in\downarrow(y). Am I misunderstanding that comment or
did the PDF rendered incorrectly on the reviewers machine?


> 16:40 determinise -> determine

I'm not sure about this. Not addressed (yet).



Review C:

I did not address most of the comments by this reviewer since they definitely
require some more substantial changes.  Also, I did not understand the point
about anti-tone Galois connection.

> I had no sense of what a "slicing criterion" might even look like or be based
> on this section.

Perhaps we should provide an example?


> It took me a while to understand this definition [of partialisation] as it was
> written

Actualy, I had the same problem. I think this is because this definition
slightly abuses the notation of set inclusion. I think we should fix this.


> page 11: Is "Functionality" a term from lattice theory or new here (or from
> elsewhere)?

Um... perhaps we should just name our lemmas like "Forward expression slicing is
a function" ?

